Recover as It is Designed to Be: Recovering from Compatibility Mobile App Crashes by Reusing User Flows

Android OS is severely fragmented by API updates and device vendors' OS customization, creating a market condition where vastly different OS versions coexist. This gives rise to compatibility crash problems where Android apps crash on certain Android versions but not on others. Although well-known, this problem is extremely challenging for app developers to overcome due to the sheer number of Android versions in the market that must be tested. We present RecoFlow, a framework for enabling app developers to automatically recover an app from a crash by programming user flows with our API and visual tools. RecoFlow tracks app feature usage with the user flows on user devices and recovers an app from a crash by replaying UI actions of the app feature disrupted by the crash. To prevent recurring compatibility crashes, RecoFlow executes a previously crashed app in compatibility mode that is enabled by our novel Android OS virtualization technique. Our evaluation with professional Android developers shows that our API and tools are easy to use and effective in recovering from compatibility crashes.

==> code/call_translator.txt <==
public class IsAvailableTranslator extends CallTranslator {
  private boolean mReturnRemoteError = false;
  private Parcel callArgs_9_0(String ifname) {
    if (ifname.equals("eth0")) // if primary interface
      return callArgs_8_1();   // omit ifname
    else {                     // if other interfaces
      mReturnRemoteError = true;
      return null;             // drop transaction
    }
  }
  public boolean translateTransaction(Transaction t) {
    t.mCallId = 17;          // adjust call ID
    Parcel params = t.mData;
    // copy the next two lines from 9.0 source code
    params.enforceInterface("IEthernetManager");
    String ifname = params.readString();
    t.mData = callArgs_9_0(ifname);
    return true;
  }
  private Parcel callArgs_8_1() {
    Parcel newParams = Parcel.obtain();
    // copy the next line from 8.1 source code
    newParams.writeInterfaceToken("IEthernetManager");
    return newParams;
  }
  private Parcel retVal_8_1(boolean avail) {
    if (mReturnRemoteError == true)
      throw new RemoteException();
    return retVal_9_0(avail);  // forward return value
  }
  // translateReply() and retVal_9_0() are omitted
}

==> code/call_translator_v2.txt <==
public class IsAvailableTranslator
                extends SemanticIsAvailableTranslator {
  private boolean mReturnRemoteError;
  private Parcel callArgs_9_0(String ifname) {
    if (ifname.equals("eth0")) { // if primary interface
      mReturnRemoteError = false;
      return callArgs_8_1();     // omit ifname
    } else {                     // if other interfaces
      mReturnRemoteError = true;
      return null;               // drop transaction
    }
  }
  private Parcel retVal_8_1(boolean avail) {
    if (mReturnRemoteError == true)
      throw new RemoteException();
    return retVal_9_0(avail);  // forward return value
  }
}
public abstract class SemanticIsAvailableTranslator
                extends CallTranslator {
  public abstract Parcel callArgs_9_0(String ifname);
  public abstract Parcel retVal_8_1(boolean avail);
  public boolean translateTransaction(Transaction t) {
    t.mCallId = 17;          // adjust call ID
    Parcel params = t.mData;
    // copy the next two lines from 9.0 source code
    params.enforceInterface("IEthernetManager");
    String ifname = params.readString();
    t.mData = callArgs_9_0(ifname);
    return true;
  }
  private Parcel callArgs_8_1() {
    Parcel newParams = Parcel.obtain();
    // copy the next line from 8.1 source code
    newParams.writeInterfaceToken("IEthernetManager");
    return newParams;
  }
  // translateReply() and retVal_9_0() are omitted
}

==> code/call_translator_v3.txt <==
class IsAvailableTranslator
                extends SemanticIsAvailableTranslator {
  boolean mReturnRemoteError;
  Transaction params_9_0(Transaction t, String ifname) {
    if (ifname.equals("eth0")) { // if primary interface
      mReturnRemoteError = false;
      return params_8_1(t);      // omit ifname
    } else {                     // if other interfaces
      mReturnRemoteError = true;
      return null;               // drop transaction
    }
  }
  Reply retVal_8_1(Reply r, boolean avail) {
    if (mReturnRemoteError == true)
      throw new RemoteException();
    return retVal_9_0(r, avail);  // forward return value
  }
}
abstract class SemanticIsAvailableTranslator
                extends CallTranslator {
  abstract Transaction params_9_0(Transaction, String);
  abstract Reply retVal_8_1(Reply, boolean);
  Transaction translateTransaction(Transaction t) {
    t.callId = 17;          // adjust call ID
    // copy the next two lines from 9.0 source code
    t.params.enforceInterface("IEthernetManager");
    String ifname = t.params.readString();
    return params_9_0(t, ifname);
  }
  Transaction params_8_1(Transaction t) {
    Parcel newParams = Parcel.obtain();
    // copy the next line from 8.1 source code
    newParams.writeInterfaceToken("IEthernetManager");
    t.params = newParams;
    return t;
  }
  // translateReply() and retVal_9_0() are omitted
}

==> code/chat_userflow.txt <==
import libsc.UserFlow;

public class ChatSendingUserflow extends UserFlow {
  // define draft writing stage
  List<ViewPath> draftWritingActions = List.of(
    ViewPath("*[not(contains(@rid='back') and
      contains(@rid='sendButton'))]"));
  Stage draftWritingStage = new Stage(ChatActivity.class,
    draftWritingActions);

  // define sending stage
  List<ViewPath> sendingActions = List.of(
    ViewPath("//*[contains(@rid='sendButton')]"),
    ViewPath("//*[contains(@rid='back')]"));
  Stage sendingStage = new Stage(ChatActivity.class,
    sendingActions);

  // connect stages in order
  draftWritingStage.addNextStage(sendingStage);

  // return initial stage
  return draftWritingStage;
}

==> code/chat_userflow_v2.txt <==
public class ChatSendingUserflow extends UserFlow {
  public Stage createStageGraph() {
    // define stages
    Stage draftWritingStage = new Stage(ChatActivity.class,
      new ViewPath("//* except //*[@text='Send'
                    and @class='android.widget.Button']"));
    Stage sendingStage = new Stage(ChatActivity.class,
      new ViewPath("//*[@text='Send'
                    and @class='android.widget.Button']"));
    // connect the stages
    draftWritingStage.addNextStage(sendingStage);
    // return the initial stage
    return draftWritingStage;
  }
}
